Motion of a spinning particle under the conservative piece of the self-force is Hamiltonian to first order in mass and spin

We consider the motion of a point particle with spin in a stationary spacetime. We define, following Witzany (2019) and later Ramond (2022), a twelve dimensional Hamiltonian dynamical system whose orbits coincide with the solutions of the Mathisson-Papapetrou-Dixon equations of motion with the Tulczyjew-Dixon spin supplementary condition, to linear order in spin. We then perturb this system by adding the conservative pieces of the leading order gravitational self-force and self-torque sourced by the particle's mass and spin. We show that this perturbed system is Hamiltonian and derive expressions for the Hamiltonian function and symplectic form. This result extends our previous result for spinless point particles.

==> diff.txt <==
199c199,200
< follow an approach by Witzany \cite{witzanyham} later generalized by Ramond \cite{paulramond} which yields
---
> follow an approach developed by Witzany \cite{witzanyham} and later
> generalized by Ramond \cite{paulramond} which yields  
221a223,227
> {\it{REWRITE ABOVE PARAGRAPH: the piece of spin relevant for EMRIs is the spin-Riemann
> coupling whose Hamiltonian formulation had been found before.
> Our new Hamiltonian just gives post-2-adiabatic corrections.  We
> should rewrite to reflect this, also include the table of effects.}}
> 
231c237,238
< dynamical system with nondegenerate Poisson brackets, following Witzany and later Ramond \cite{witzanyham,paulramond}.
---
> dynamical system with nondegenerate Poisson brackets, following
> Witzany \cite{witzanyham} and Ramond \cite{paulramond}.
245a253
> Throughout this paper we use geometric units with $G = c = 1$.
247d254
< 
286,288c293
< equations to 
< 
< 
---
> equations to \cite{Drummond:2022xej}
291,293c296,297
<  \label{prempd1} \frac{dx^\mu}{d\tau}&=&\frac{1}{\mu}g^{\mu\nu}p_\nu-\frac{1}{2\mu^3}R_{\sigma\rho\alpha\beta}S^{\sigma\mu}p^\rho S^{\alpha\beta}+O(S^4)\\
< \label{prempd2}  \nabla _{\vec{u}}p_\mu&=&-\frac{1}{2\mu}R_{\mu\nu\alpha\beta}S^{\alpha\beta}p^\nu+\nonumber\\
< &&\frac{1}{4\mu^3}R_{\mu\nu\alpha\beta}S^{\alpha\beta}R_{\sigma\rho\delta\gamma}S^{\sigma\nu}p^\rho S^{\delta \gamma}+O(S^5)\\
---
>  \label{prempd1} \frac{dx^\mu}{d\tau}&=&\frac{1}{\mu}g^{\mu\nu}p_\nu-\frac{1}{2\mu^3}R_{\sigma\rho\alpha\beta}S^{\sigma\mu}p^\rho S^{\alpha\beta}+O(S^4),\\
> \label{prempd2}  \nabla _{\vec{u}}p_\mu&=&-\frac{1}{2\mu}R_{\mu\nu\alpha\beta}S^{\alpha\beta}p^\nu+O(S^3),\\
297c301
< Here we have defined the particle mass
---
> Here we have dropped terms cubic and higher order in spin and have defined the particle mass
302c306,331
< We now consider the effect of keeping only terms linear in spin in the context of extreme mass ratio inspirals, where the spin scales as $S\propto\mu^2$. The non-linear terms in spin would induce changes $\Delta x=\mu \times \ve$, $\Delta p =\mu \times \ve^3$ and $\Delta S=\mu^2 \times \ve$ over the inspiral time $\Delta\tau\propto \frac{M^2}{\mu}$. These are all smaller than the effect of the conservative piece of the gravitational self-force and thus can be ignored. Keeping only linear terms in spin, we get
---
> We now argue that to leading order we can drop all of the
> terms quadratic in spin in Eqs.\ (\ref{eq:prempd}), and keep only the term 
> in the momentum evolution equation (\ref{prempd2}) which is linear in spin \cite{Drummond:2022xej,paulramond}. 
> The quadratic spin terms in Eqs.\ (\ref{prempd1}) and (\ref{prempd3}) correspond to
> an interaction energy that scales as
> \be
> \sim \frac{S^2}{\mu M^2},
> \ee
> where $M$ is the inverse of the radius of curvature of the background spacetime,
> for example the mass of a black hole.  In the context of an extreme
> mass ratio inspiral with a nearly maximally spinning secondary, $S
> \sim \mu^2$, this energy scales as $\mu^3/M^2$, the same scaling as
> for the
> conservative piece of the second order, point particle self force.
> Like that second order self force, it will give rise to an accumulated
> phase shift at the end of the inspiral of $\sim \mu/M$,
> since it is conservative.  In other words it is
> a post-2-adiabatic effect.  By contrast, the linear in spin term in
> Eq.\ (\ref{prempd2}) corresponds to an interaction energy that scales
> as
> \be
> \sim \frac{S}{M} \sim \frac{\mu^2}{M}.
> \ee
> This is the same scaling as for the conservative piece of the first
> order, point particle self force, and it gives a post-1-adiabatic
> phase shift at the end of inspiral of order $\sim 1$.
303a333,339
> [RE: ABOVE PARAGRAPH: APPEALING TO EMRIS IS NOT A GOOD ARGUMENT SINCE WE KEEP SELF-FIELD SPIN TERMS
>   WHICH SCALE THE SAME WAY AS OUR DROPPED QUADRATIC TERMS WHEN $S\sim\mu^2$.
> INSTEAD WE NEED TO CLASSIFY TERMS BY SCALING WITH $S$ WITHOUT IMPOSING $S \sim \mu^2$ AND JUST SAY WE COMPUTE CERTAIN TERMS AND OTHER PAPERS DO OTHER TERMS.]
> ] [MOFIDY THIS DICUSSION AND MOVE IT TO THE INTRODUCTION ALONGSIDE THE TABLE.]
> 
> 
> Keeping only linear terms in spin, the MPD equations (\ref{eq:prempd}) reduce to
311a348
> 
339d375
< %
404c440,441
< due to the existence of two Casimir invariants \cite{witzanyham,paulramond}
---
> due to the existence of two Casimir invariants\footnote{The quantities $S_{*}^2$ and $S_{\circ}^2$ are intended to be interpreted
> the same way as the square of a four-momentum, that is, they can have either sign despite the notation as a square.} \cite{witzanyham,paulramond}
412c449,454199c199,200
< follow an approach by Witzany \cite{witzanyham} later generalized by Ramond \cite{paulramond} which yields
---
> follow an approach developed by Witzany \cite{witzanyham} and later
> generalized by Ramond \cite{paulramond} which yields  
221a223,227
> {\it{REWRITE ABOVE PARAGRAPH: the piece of spin relevant for EMRIs is the spin-Riemann
> coupling whose Hamiltonian formulation had been found before.
> Our new Hamiltonian just gives post-2-adiabatic corrections.  We
> should rewrite to reflect this, also include the table of effects.}}
> 
231c237,238
< dynamical system with nondegenerate Poisson brackets, following Witzany and later Ramond \cite{witzanyham,paulramond}.
---
> dynamical system with nondegenerate Poisson brackets, following
> Witzany \cite{witzanyham} and Ramond \cite{paulramond}.
245a253
> Throughout this paper we use geometric units with $G = c = 1$.
247d254
< 
286,288c293
< equations to 
< 
< 
---
> equations to \cite{Drummond:2022xej}
291,293c296,297
<  \label{prempd1} \frac{dx^\mu}{d\tau}&=&\frac{1}{\mu}g^{\mu\nu}p_\nu-\frac{1}{2\mu^3}R_{\sigma\rho\alpha\beta}S^{\sigma\mu}p^\rho S^{\alpha\beta}+O(S^4)\\
< \label{prempd2}  \nabla _{\vec{u}}p_\mu&=&-\frac{1}{2\mu}R_{\mu\nu\alpha\beta}S^{\alpha\beta}p^\nu+\nonumber\\
< &&\frac{1}{4\mu^3}R_{\mu\nu\alpha\beta}S^{\alpha\beta}R_{\sigma\rho\delta\gamma}S^{\sigma\nu}p^\rho S^{\delta \gamma}+O(S^5)\\
---
>  \label{prempd1} \frac{dx^\mu}{d\tau}&=&\frac{1}{\mu}g^{\mu\nu}p_\nu-\frac{1}{2\mu^3}R_{\sigma\rho\alpha\beta}S^{\sigma\mu}p^\rho S^{\alpha\beta}+O(S^4),\\
> \label{prempd2}  \nabla _{\vec{u}}p_\mu&=&-\frac{1}{2\mu}R_{\mu\nu\alpha\beta}S^{\alpha\beta}p^\nu+O(S^3),\\
297c301
< Here we have defined the particle mass
---
> Here we have dropped terms cubic and higher order in spin and have defined the particle mass
302c306,331
< We now consider the effect of keeping only terms linear in spin in the context of extreme mass ratio inspirals, where the spin scales as $S\propto\mu^2$. The non-linear terms in spin would induce changes $\Delta x=\mu \times \ve$, $\Delta p =\mu \times \ve^3$ and $\Delta S=\mu^2 \times \ve$ over the inspiral time $\Delta\tau\propto \frac{M^2}{\mu}$. These are all smaller than the effect of the conservative piece of the gravitational self-force and thus can be ignored. Keeping only linear terms in spin, we get
---
> We now argue that to leading order we can drop all of the
> terms quadratic in spin in Eqs.\ (\ref{eq:prempd}), and keep only the term 
> in the momentum evolution equation (\ref{prempd2}) which is linear in spin \cite{Drummond:2022xej,paulramond}. 
> The quadratic spin terms in Eqs.\ (\ref{prempd1}) and (\ref{prempd3}) correspond to
> an interaction energy that scales as
> \be
> \sim \frac{S^2}{\mu M^2},
> \ee
> where $M$ is the inverse of the radius of curvature of the background spacetime,
> for example the mass of a black hole.  In the context of an extreme
> mass ratio inspiral with a nearly maximally spinning secondary, $S
> \sim \mu^2$, this energy scales as $\mu^3/M^2$, the same scaling as
> for the
> conservative piece of the second order, point particle self force.
> Like that second order self force, it will give rise to an accumulated
> phase shift at the end of the inspiral of $\sim \mu/M$,
> since it is conservative.  In other words it is
> a post-2-adiabatic effect.  By contrast, the linear in spin term in
> Eq.\ (\ref{prempd2}) corresponds to an interaction energy that scales
> as
> \be
> \sim \frac{S}{M} \sim \frac{\mu^2}{M}.
> \ee
> This is the same scaling as for the conservative piece of the first
> order, point particle self force, and it gives a post-1-adiabatic
> phase shift at the end of inspiral of order $\sim 1$.
303a333,339
> [RE: ABOVE PARAGRAPH: APPEALING TO EMRIS IS NOT A GOOD ARGUMENT SINCE WE KEEP SELF-FIELD SPIN TERMS
>   WHICH SCALE THE SAME WAY AS OUR DROPPED QUADRATIC TERMS WHEN $S\sim\mu^2$.
> INSTEAD WE NEED TO CLASSIFY TERMS BY SCALING WITH $S$ WITHOUT IMPOSING $S \sim \mu^2$ AND JUST SAY WE COMPUTE CERTAIN TERMS AND OTHER PAPERS DO OTHER TERMS.]
> ] [MOFIDY THIS DICUSSION AND MOVE IT TO THE INTRODUCTION ALONGSIDE THE TABLE.]
> 
> 
> Keeping only linear terms in spin, the MPD equations (\ref{eq:prempd}) reduce to
311a348
> 
339d375
< %
404c440,441
< due to the existence of two Casimir invariants \cite{witzanyham,paulramond}
---
> due to the existence of two Casimir invariants\footnote{The quantities $S_{*}^2$ and $S_{\circ}^2$ are intended to be interpreted
> the same way as the square of a four-momentum, that is, they can have either sign despite the notation as a square.} \cite{witzanyham,paulramond}
412c449,454
< which satisfy $\{S_*,F\}=\{S_\circ,F\}=0$ for any function $F$ on phase
---
> which satisfy
> \be
> \{S_*^2,F\}=\{S_\circ^2,F\}=0
> \label{casimireqn}
> \ee
> for any function $F$ on phase
425c467
< description of the dynamics as follows, following \cite{witzanyham,paulramond}.  Fix values $S_\circ$ and $S_*$ of the Casimirs,
---
> description of the dynamics as follows, following \cite{witzanyham,paulramond}.  Fix values $S_\circ^2$ and $S_*^2$ of the Casimirs,
444,448c486,508
< We now review the construction of the nondegenerate Poisson structure
< on $\Gamma$ \cite{paulramond}.  We specialize to the region of $\Gamma$ where $S_\circ ^2\geq0$ and
< $S_*^2= 0$. This is true for any spin supplementary condition $S^{\alpha\beta}f_\beta=0$ where the vector $f_\beta$ is time-like \footnote{Note that in this case we know that the spin supplementary condition is not preserved by the equations of motion given by equation (\ref{eq:mpd}). However the conditions on $S_\circ ^2 $and  $S_*^2$ still are, since they are Casimir invariants and thus commute with all functions in phase space, including the Hamiltonian.}\cite{paulramond}. We define coordinates
< $\{x^\mu,\pi_\mu,\sigma,\rho_\sigma,\varsigma,\rho_\varsigma\}$ on this
< patch of $\Gamma$ by the relations
---
> We will restrict attention to submanifolds $\Gamma$ of $\Gamma_s$ for which
> \be
> S_\circ ^2\geq0, \ \ \ \ S_*^2= 0.
> \label{ccc}
> \ee
> The conditions (\ref{ccc}) will be satisfied at some point along the trajectory if 
> there exists a timelike vector
> $f_\beta$ for which
> \be
> S^{\alpha\beta}f_\beta=0
> \label{ccc1}
> \ee
> at that point \cite{paulramond}.  Then the conditions (\ref{ccc}) will be satisfied at all points along the trajectory, since the quantities $S_\circ^2$ and $S_*^2$ are conserved by the dynamics
> by Eq.\ (\ref{casimireqn}).
> Our spin supplementary condition (\ref{TD}) satisfies the criterion (\ref{ccc1}).  Although this condition is not preserved by the dynamical evolution (\ref{eq:mpd}), as noted above, if we choose initial data that satsify the spin supplementary condition then the conditions (\ref{ccc}) will be satisfied all along the trajectory. 
> Thus, without loss of any physical generality, we can restrict
> attention to submanifolds $\Gamma$ satisfying (\ref{ccc})
> \cite{witzanyham,paulramond}.  
>   
> 
> We now review the construction of the nondegenerate Poisson structure $\Omega^{AB}$
> on $\Gamma$ \cite{paulramond}.  We define coordinates
> $\{x^\mu,\pi_\mu,\sigma,\rho_\sigma,\varsigma,\rho_\varsigma\}$ on $\Gamma$ by the relations
465c525
< We define a Poisson structure on this patch of $\Gamma$ 
---
> We define a Poisson structure 
958c1018,1021
< \noindent \textit{Acknowledgments:} We thank Paul Ramond for helpful discussions about the Poisson structure of the spinning particle's Hamilton dynamics. This
---
> \noindent \textit{Acknowledgments:} We thank Vojt\v{e}ch Witzany
> and Paul Ramond for helpful
> discussions and references.
> This


< which satisfy $\{S_*,F\}=\{S_\circ,F\}=0$ for any function $F$ on phase
---
> which satisfy
> \be
> \{S_*^2,F\}=\{S_\circ^2,F\}=0
> \label{casimireqn}
> \ee
> for any function $F$ on phase
425c467
< description of the dynamics as follows, following \cite{witzanyham,paulramond}.  Fix values $S_\circ$ and $S_*$ of the Casimirs,
---
> description of the dynamics as follows, following \cite{witzanyham,paulramond}.  Fix values $S_\circ^2$ and $S_*^2$ of the Casimirs,
444,448c486,508
< We now review the construction of the nondegenerate Poisson structure
< on $\Gamma$ \cite{paulramond}.  We specialize to the region of $\Gamma$ where $S_\circ ^2\geq0$ and
< $S_*^2= 0$. This is true for any spin supplementary condition $S^{\alpha\beta}f_\beta=0$ where the vector $f_\beta$ is time-like \footnote{Note that in this case we know that the spin supplementary condition is not preserved by the equations of motion given by equation (\ref{eq:mpd}). However the conditions on $S_\circ ^2 $and  $S_*^2$ still are, since they are Casimir invariants and thus commute with all functions in phase space, including the Hamiltonian.}\cite{paulramond}. We define coordinates
< $\{x^\mu,\pi_\mu,\sigma,\rho_\sigma,\varsigma,\rho_\varsigma\}$ on this
< patch of $\Gamma$ by the relations
---
> We will restrict attention to submanifolds $\Gamma$ of $\Gamma_s$ for which
> \be
> S_\circ ^2\geq0, \ \ \ \ S_*^2= 0.
> \label{ccc}
> \ee
> The conditions (\ref{ccc}) will be satisfied at some point along the trajectory if 
> there exists a timelike vector
> $f_\beta$ for which
> \be
> S^{\alpha\beta}f_\beta=0
> \label{ccc1}
> \ee
> at that point \cite{paulramond}.  Then the conditions (\ref{ccc}) will be satisfied at all points along the trajectory, since the quantities $S_\circ^2$ and $S_*^2$ are conserved by the dynamics
> by Eq.\ (\ref{casimireqn}).
> Our spin supplementary condition (\ref{TD}) satisfies the criterion (\ref{ccc1}).  Although this condition is not preserved by the dynamical evolution (\ref{eq:mpd}), as noted above, if we choose initial data that satsify the spin supplementary condition then the conditions (\ref{ccc}) will be satisfied all along the trajectory. 
> Thus, without loss of any physical generality, we can restrict
> attention to submanifolds $\Gamma$ satisfying (\ref{ccc})
> \cite{witzanyham,paulramond}.  
>   
> 
> We now review the construction of the nondegenerate Poisson structure $\Omega^{AB}$
> on $\Gamma$ \cite{paulramond}.  We define coordinates
> $\{x^\mu,\pi_\mu,\sigma,\rho_\sigma,\varsigma,\rho_\varsigma\}$ on $\Gamma$ by the relations
465c525
< We define a Poisson structure on this patch of $\Gamma$ 
---
> We define a Poisson structure 
958c1018,1021
< \noindent \textit{Acknowledgments:} We thank Paul Ramond for helpful discussions about the Poisson structure of the spinning particle's Hamilton dynamics. This
---
> \noindent \textit{Acknowledgments:} We thank Vojt\v{e}ch Witzany
> and Paul Ramond for helpful
> discussions and references.
> This

